Measurement of the fractional radiation length of a pixel module for the CMS Phase-2 upgrade via the multiple scattering of positrons

High-luminosity particle collider experiments such as the ones planned at the High-Luminosity Large Hadron Collider require ever-greater vertexing precision of the tracking detectors, necessitating also reductions in the material budget of the detectors. Traditionally, the fractional radiation length ($x/X_0$) of detectors is either estimated using known properties of the constituent materials, or measured in dedicated runs of the final detector. In this paper, we present a method of direct measurement of the material budget of a CMS prototype module designed for the Phase-2 upgrade of the CMS detector using a 40-65 MeV positron beam. A total of 630 million events were collected at the Paul Scherrer Institut PiE1 experimental area using a three-plane telescope consisting of the prototype module as the central plane, surrounded by two MALTA monolithic pixel detectors. Fractional radiation lengths were extracted from scattering angle distributions using the Highland approximation for multiple scattering. A statistical technique recovered runs suffering from trigger desynchronisation, and several corrections were introduced to compensate for local inefficiencies related to geometric and beam shape constraints. Two regions of the module were surveyed and yielded average $x/X_0$ values of $(0.72 \pm 0.05)\%$ and $(0.95 \pm 0.09)\%$, which are compatible with empirical estimates for these regions computed from known material properties of 0.753% and 0.892%, respectively. Higher-granularity maps of the fractional radiation length were produced for both rectangular regions and regions of uniform material composition. The results bode well for the CMS Phase-2 upgrade modules, which will play a key role in the minimisation of the material budget of the upgraded detector.

==> plots/results/roc2_v5.txt <==
\textbf{1} & - & - & - & - & $2.6\cdot10^3$ & - & - & $2.6\cdot10^3$ \\
\textbf{2} & - & - & - & - & $3.4\cdot10^3$ & - & - & $3.4\cdot10^3$ \\
\textbf{3} & $1.29 \pm 0.16$ & - & $1.29 \pm 0.16$ & $1.06$ & $8.4\cdot10^3$ & - & - & $8.4\cdot10^3$ \\
\textbf{4} & $1.09 \pm 0.16$ & - & $1.09 \pm 0.16$ & $0.8$ & $4.3\cdot10^3$ & - & - & $4.3\cdot10^3$ \\
\textbf{5} & $1.01 \pm 0.14$ & - & $1.01 \pm 0.14$ & $1.38$ & $7.0\cdot10^3$ & - & - & $7.0\cdot10^3$ \\
\textbf{6} & $1.12 \pm 0.15$ & - & $1.12 \pm 0.15$ & $0.8$ & $7.0\cdot10^3$ & - & - & $7.0\cdot10^3$ \\
\textbf{7} & $1.13 \pm 0.15$ & - & $1.13 \pm 0.15$ & $1.2$ & $4.1\cdot10^4$ & - & - & $4.1\cdot10^4$ \\
\textbf{8} & $1.27 \pm 0.16$ & - & $1.27 \pm 0.16$ & $1.48$ & $1.0\cdot10^4$ & - & - & $1.0\cdot10^4$ \\
\textbf{9} & $1.10 \pm 0.15$ & - & $1.10 \pm 0.15$ & $0.97$ & $6.2\cdot10^3$ & - & - & $6.2\cdot10^3$ \\
\textbf{10} & $1.09 \pm 0.15$ & - & $1.09 \pm 0.15$ & $1.41$ & $8.7\cdot10^3$ & - & - & $8.7\cdot10^3$ \\
\textbf{11} & $1.20 \pm 0.16$ & - & $1.20 \pm 0.16$ & $0.85$ & $5.8\cdot10^3$ & - & - & $5.8\cdot10^3$ \\
\textbf{12} & $1.05 \pm 0.15$ & - & $1.05 \pm 0.15$ & $1.6$ & $4.9\cdot10^3$ & - & - & $4.9\cdot10^3$ \\
\textbf{13} & $1.03 \pm 0.15$ & - & $1.03 \pm 0.15$ & $0.98$ & $4.2\cdot10^3$ & - & - & $4.2\cdot10^3$ \\
\textbf{14} & - & - & - & - & $3.1\cdot10^3$ & - & - & $3.1\cdot10^3$ \\
\textbf{15} & $0.89 \pm 0.09$ & $0.18$ & $0.87 \pm 0.13$ & $0.98$ & $1.1\cdot10^5$ & $0.90 \pm 0.13$ & $1.02$ & $1.1\cdot10^5$ \\
\textbf{16} & $0.84 \pm 0.09$ & $0.13$ & $0.83 \pm 0.13$ & $0.93$ & $5.3\cdot10^4$ & $0.85 \pm 0.13$ & $0.84$ & $5.3\cdot10^4$ \\
\textbf{17} & $0.90 \pm 0.09$ & $0.42$ & $0.86 \pm 0.13$ & $1.0$ & $3.2\cdot10^4$ & $0.94 \pm 0.14$ & $1.24$ & $3.2\cdot10^4$ \\
\textbf{18} & $0.91 \pm 0.09$ & $0.16$ & $0.90 \pm 0.13$ & $0.96$ & $1.1\cdot10^5$ & $0.93 \pm 0.13$ & $0.9$ & $1.1\cdot10^5$ \\
\textbf{19} & $0.84 \pm 0.13$ & - & $0.84 \pm 0.13$ & $0.84$ & $9.6\cdot10^3$ & - & - & $9.6\cdot10^3$ \\
\textbf{20} & $0.84 \pm 0.13$ & - & $0.84 \pm 0.13$ & $1.11$ & $1.8\cdot10^4$ & - & - & $1.8\cdot10^4$ \\
\textbf{21} & $0.87 \pm 0.09$ & $0.07$ & $0.86 \pm 0.13$ & $1.24$ & $4.3\cdot10^4$ & $0.87 \pm 0.14$ & $0.87$ & $4.3\cdot10^4$ \\
\textbf{22} & $0.92 \pm 0.09$ & $-0.01$ & $0.92 \pm 0.13$ & $1.06$ & $4.2\cdot10^5$ & $0.92 \pm 0.13$ & $1.14$ & $4.2\cdot10^5$ \\
\textbf{23} & $0.85 \pm 0.13$ & - & $0.85 \pm 0.13$ & $0.94$ & $1.1\cdot10^4$ & - & - & $1.1\cdot10^4$ \\
\textbf{24} & $0.86 \pm 0.09$ & $-0.17$ & $0.87 \pm 0.13$ & $1.36$ & $5.7\cdot10^4$ & $0.84 \pm 0.13$ & $1.15$ & $5.7\cdot10^4$ \\
\textbf{25} & $1.97 \pm 0.14$ & $0.04$ & $1.97 \pm 0.19$ & $1.37$ & $3.4\cdot10^4$ & $1.98 \pm 0.19$ & $1.28$ & $3.4\cdot10^4$ \\
\textbf{26} & $2.25 \pm 0.15$ & $-0.02$ & $2.26 \pm 0.22$ & $0.94$ & $6.3\cdot10^4$ & $2.25 \pm 0.21$ & $0.95$ & $6.3\cdot10^4$ \\
\textbf{27} & $0.76 \pm 0.09$ & $0.41$ & $0.73 \pm 0.12$ & $1.21$ & $3.3\cdot10^4$ & $0.80 \pm 0.13$ & $0.78$ & $3.3\cdot10^4$ \\
\textbf{28} & $2.02 \pm 0.14$ & $1.03$ & $1.89 \pm 0.19$ & $1.16$ & $7.1\cdot10^4$ & $2.17 \pm 0.20$ & $0.85$ & $7.1\cdot10^4$ \\
\textbf{29} & $0.83 \pm 0.09$ & $0.2$ & $0.81 \pm 0.13$ & $1.12$ & $5.7\cdot10^4$ & $0.85 \pm 0.13$ & $1.59$ & $5.7\cdot10^4$ \\
\textbf{30} & $0.77 \pm 0.09$ & $0.13$ & $0.76 \pm 0.12$ & $0.94$ & $2.5\cdot10^4$ & $0.78 \pm 0.13$ & $0.81$ & $2.5\cdot10^4$ \\
\textbf{31} & $0.83 \pm 0.09$ & $0.19$ & $0.81 \pm 0.13$ & $1.14$ & $1.3\cdot10^5$ & $0.84 \pm 0.13$ & $0.71$ & $1.3\cdot10^5$ \\
\textbf{32} & $0.84 \pm 0.09$ & $0.18$ & $0.82 \pm 0.13$ & $1.21$ & $7.7\cdot10^5$ & $0.86 \pm 0.13$ & $1.08$ & $7.7\cdot10^5$ \\
\textbf{33} & $2.15 \pm 0.15$ & $0.31$ & $2.10 \pm 0.21$ & $1.18$ & $7.4\cdot10^4$ & $2.20 \pm 0.21$ & $0.85$ & $7.4\cdot10^4$ \\
\textbf{34} & $0.85 \pm 0.09$ & $-0.09$ & $0.86 \pm 0.13$ & $1.03$ & $9.2\cdot10^4$ & $0.85 \pm 0.13$ & $0.82$ & $9.2\cdot10^4$ \\
\textbf{35} & $2.35 \pm 0.16$ & $-0.2$ & $2.38 \pm 0.24$ & $0.93$ & $6.5\cdot10^4$ & $2.32 \pm 0.21$ & $1.07$ & $6.5\cdot10^4$ \\
\textbf{36} & $0.81 \pm 0.09$ & $0.06$ & $0.80 \pm 0.13$ & $0.98$ & $1.9\cdot10^4$ & $0.81 \pm 0.13$ & $1.48$ & $1.9\cdot10^4$ \\
\textbf{37} & $0.73 \pm 0.09$ & $0.14$ & $0.72 \pm 0.12$ & $0.64$ & $3.1\cdot10^4$ & $0.74 \pm 0.12$ & $0.98$ & $3.1\cdot10^4$ \\
\textbf{38} & $0.79 \pm 0.09$ & $-0.06$ & $0.79 \pm 0.13$ & $1.36$ & $1.9\cdot10^4$ & $0.78 \pm 0.12$ & $0.75$ & $1.9\cdot10^4$ \\
\textbf{39} & $0.80 \pm 0.09$ & $0.4$ & $0.76 \pm 0.12$ & $1.07$ & $3.0\cdot10^4$ & $0.83 \pm 0.13$ & $0.79$ & $3.0\cdot10^4$ \\
\textbf{40} & $0.84 \pm 0.09$ & $0.16$ & $0.83 \pm 0.13$ & $1.15$ & $2.0\cdot10^5$ & $0.85 \pm 0.13$ & $1.3$ & $2.0\cdot10^5$ \\
\textbf{41} & $0.77 \pm 0.09$ & $0.3$ & $0.75 \pm 0.12$ & $0.87$ & $4.0\cdot10^4$ & $0.80 \pm 0.13$ & $1.04$ & $4.0\cdot10^4$ \\
\textbf{42} & $0.85 \pm 0.09$ & $0.23$ & $0.83 \pm 0.13$ & $0.84$ & $3.0\cdot10^5$ & $0.87 \pm 0.13$ & $1.18$ & $3.0\cdot10^5$ \\
\textbf{43} & $0.79 \pm 0.09$ & $0.26$ & $0.77 \pm 0.12$ & $1.2$ & $4.4\cdot10^4$ & $0.82 \pm 0.13$ & $1.0$ & $4.4\cdot10^4$ \\
\textbf{44} & $0.85 \pm 0.09$ & $0.16$ & $0.84 \pm 0.13$ & $1.46$ & $5.1\cdot10^5$ & $0.87 \pm 0.13$ & $1.0$ & $5.1\cdot10^5$ \\
\textbf{45} & $0.89 \pm 0.09$ & $0.11$ & $0.88 \pm 0.13$ & $1.03$ & $7.8\cdot10^5$ & $0.90 \pm 0.13$ & $1.27$ & $7.8\cdot10^5$ \\
\textbf{46} & $0.81 \pm 0.09$ & $0.22$ & $0.79 \pm 0.12$ & $0.75$ & $5.0\cdot10^4$ & $0.82 \pm 0.13$ & $1.06$ & $5.0\cdot10^4$ \\
\textbf{47} & $0.89 \pm 0.09$ & $0.03$ & $0.89 \pm 0.13$ & $0.95$ & $5.1\cdot10^5$ & $0.90 \pm 0.13$ & $0.85$ & $5.1\cdot10^5$ \\
\textbf{48} & $0.81 \pm 0.09$ & $0.07$ & $0.81 \pm 0.13$ & $1.0$ & $4.5\cdot10^4$ & $0.82 \pm 0.13$ & $0.88$ & $4.5\cdot10^4$ \\
\textbf{49} & $0.76 \pm 0.09$ & $-0.13$ & $0.78 \pm 0.12$ & $1.37$ & $2.3\cdot10^4$ & $0.75 \pm 0.12$ & $1.16$ & $2.3\cdot10^4$ \\
\textbf{50} & $0.82 \pm 0.09$ & $0.0$ & $0.82 \pm 0.13$ & $0.88$ & $2.1\cdot10^4$ & $0.82 \pm 0.13$ & $1.35$ & $2.1\cdot10^4$ \\
\textbf{51} & $0.76 \pm 0.09$ & $0.1$ & $0.75 \pm 0.12$ & $0.79$ & $1.3\cdot10^6$ & $0.77 \pm 0.12$ & $1.16$ & $1.3\cdot10^6$ \\
\textbf{52} & $0.85 \pm 0.09$ & $0.12$ & $0.84 \pm 0.13$ & $1.07$ & $4.6\cdot10^5$ & $0.86 \pm 0.13$ & $1.12$ & $4.6\cdot10^5$ \\
\textbf{53} & $0.60 \pm 0.08$ & $-0.33$ & $0.63 \pm 0.11$ & $1.33$ & $1.1\cdot10^4$ & $0.58 \pm 0.11$ & $1.03$ & $1.1\cdot10^4$ \\
\textbf{54} & $1.03 \pm 0.10$ & $0.48$ & $0.99 \pm 0.14$ & $0.94$ & $1.2\cdot10^4$ & $1.09 \pm 0.15$ & $0.94$ & $1.2\cdot10^4$ \\
\textbf{55} & $0.48 \pm 0.07$ & $0.01$ & $0.48 \pm 0.10$ & $1.13$ & $3.8\cdot10^5$ & $0.48 \pm 0.10$ & $1.54$ & $3.8\cdot10^5$ \\
\textbf{56} & $0.49 \pm 0.07$ & $0.06$ & $0.48 \pm 0.10$ & $1.56$ & $2.7\cdot10^5$ & $0.49 \pm 0.10$ & $1.1$ & $2.7\cdot10^5$ \\
\textbf{57} & $0.41 \pm 0.07$ & $-0.03$ & $0.41 \pm 0.09$ & $1.61$ & $9.1\cdot10^5$ & $0.41 \pm 0.09$ & $1.87$ & $9.1\cdot10^5$ \\
\textbf{58} & $0.49 \pm 0.07$ & $-0.04$ & $0.49 \pm 0.10$ & $1.45$ & $3.4\cdot10^5$ & $0.49 \pm 0.10$ & $1.18$ & $3.4\cdot10^5$ \\
\textbf{59} & $1.07 \pm 0.10$ & $0.05$ & $1.07 \pm 0.14$ & $1.01$ & $3.2\cdot10^4$ & $1.08 \pm 0.15$ & $1.0$ & $3.2\cdot10^4$ \\
\textbf{60} & $0.65 \pm 0.08$ & $0.03$ & $0.65 \pm 0.11$ & $1.03$ & $6.4\cdot10^4$ & $0.65 \pm 0.11$ & $1.05$ & $6.4\cdot10^4$ \\
\textbf{61} & $0.93 \pm 0.10$ & $-0.08$ & $0.94 \pm 0.14$ & $1.1$ & $3.7\cdot10^4$ & $0.93 \pm 0.13$ & $1.1$ & $3.7\cdot10^4$ \\
\textbf{62} & $0.47 \pm 0.07$ & $-0.04$ & $0.48 \pm 0.10$ & $1.37$ & $1.9\cdot10^5$ & $0.47 \pm 0.10$ & $1.18$ & $1.9\cdot10^5$ \\
\textbf{63} & $0.60 \pm 0.08$ & $0.04$ & $0.60 \pm 0.11$ & $1.41$ & $3.8\cdot10^5$ & $0.60 \pm 0.11$ & $1.64$ & $3.8\cdot10^5$ \\
\textbf{64} & $0.44 \pm 0.07$ & $-0.12$ & $0.45 \pm 0.10$ & $1.31$ & $3.5\cdot10^4$ & $0.44 \pm 0.10$ & $1.05$ & $3.5\cdot10^4$ \\
\textbf{65} & $0.42 \pm 0.07$ & $-0.24$ & $0.43 \pm 0.09$ & $0.98$ & $3.3\cdot10^4$ & $0.40 \pm 0.09$ & $1.24$ & $3.3\cdot10^4$ \\
\textbf{66} & $0.55 \pm 0.08$ & $-0.17$ & $0.56 \pm 0.11$ & $0.9$ & $1.9\cdot10^4$ & $0.54 \pm 0.11$ & $0.75$ & $1.9\cdot10^4$ \\
\textbf{67} & $0.54 \pm 0.07$ & $-0.05$ & $0.55 \pm 0.11$ & $1.17$ & $1.6\cdot10^4$ & $0.54 \pm 0.11$ & $0.91$ & $1.6\cdot10^4$ \\
\textbf{68} & $0.55 \pm 0.07$ & $0.11$ & $0.54 \pm 0.10$ & $1.07$ & $1.3\cdot10^5$ & $0.56 \pm 0.11$ & $0.81$ & $1.3\cdot10^5$ \\
\textbf{69} & $0.50 \pm 0.07$ & $0.12$ & $0.49 \pm 0.10$ & $1.29$ & $5.9\cdot10^5$ & $0.51 \pm 0.10$ & $1.26$ & $5.9\cdot10^5$ \\
\textbf{70} & $0.55 \pm 0.07$ & $0.07$ & $0.54 \pm 0.10$ & $1.14$ & $9.5\cdot10^4$ & $0.55 \pm 0.11$ & $1.04$ & $9.5\cdot10^4$ \\
\textbf{71} & $0.51 \pm 0.07$ & $0.07$ & $0.51 \pm 0.10$ & $1.36$ & $7.2\cdot10^5$ & $0.52 \pm 0.10$ & $1.17$ & $7.2\cdot10^5$ \\
\textbf{72} & $0.50 \pm 0.07$ & $0.01$ & $0.50 \pm 0.10$ & $0.99$ & $4.6\cdot10^4$ & $0.51 \pm 0.10$ & $1.12$ & $4.6\cdot10^4$ \\
\textbf{73} & $0.41 \pm 0.07$ & $0.02$ & $0.41 \pm 0.09$ & $1.1$ & $3.4\cdot10^5$ & $0.41 \pm 0.09$ & $1.02$ & $3.4\cdot10^5$ \\
\textbf{74} & $0.66 \pm 0.08$ & $-0.21$ & $0.68 \pm 0.12$ & $1.14$ & $2.5\cdot10^5$ & $0.64 \pm 0.11$ & $0.77$ & $2.5\cdot10^5$ \\
\textbf{75} & $0.48 \pm 0.07$ & $0.0$ & $0.48 \pm 0.10$ & $1.48$ & $8.5\cdot10^5$ & $0.48 \pm 0.10$ & $1.61$ & $8.5\cdot10^5$ \\
\textbf{76} & $0.37 \pm 0.06$ & $0.01$ & $0.37 \pm 0.09$ & $1.71$ & $9.8\cdot10^5$ & $0.37 \pm 0.09$ & $1.51$ & $9.8\cdot10^5$ \\
\textbf{77} & $0.48 \pm 0.07$ & $-0.02$ & $0.49 \pm 0.10$ & $1.4$ & $6.6\cdot10^5$ & $0.48 \pm 0.10$ & $1.17$ & $6.6\cdot10^5$ \\
\textbf{78} & $0.57 \pm 0.08$ & $0.24$ & $0.55 \pm 0.11$ & $1.31$ & $5.3\cdot10^4$ & $0.59 \pm 0.11$ & $1.12$ & $5.3\cdot10^4$ \\
\textbf{79} & $3.84 \pm 0.20$ & $0.55$ & $3.73 \pm 0.28$ & $0.71$ & $2.9\cdot10^5$ & $3.95 \pm 0.27$ & $0.9$ & $2.9\cdot10^5$ \\
\textbf{80} & $0.53 \pm 0.07$ & $-0.15$ & $0.54 \pm 0.10$ & $1.09$ & $1.0\cdot10^5$ & $0.52 \pm 0.10$ & $1.25$ & $1.0\cdot10^5$ \\
\textbf{81} & $0.56 \pm 0.08$ & $-0.12$ & $0.57 \pm 0.11$ & $1.55$ & $7.7\cdot10^5$ & $0.55 \pm 0.10$ & $0.87$ & $7.7\cdot10^5$ \\
\textbf{82} & $0.42 \pm 0.07$ & $-0.02$ & $0.42 \pm 0.09$ & $1.39$ & $8.2\cdot10^5$ & $0.42 \pm 0.09$ & $1.23$ & $8.2\cdot10^5$ \\
\textbf{83} & $0.42 \pm 0.07$ & $-0.07$ & $0.42 \pm 0.09$ & $1.66$ & $8.9\cdot10^5$ & $0.42 \pm 0.09$ & $1.51$ & $8.9\cdot10^5$ \\
\textbf{84} & $0.52 \pm 0.07$ & $-0.14$ & $0.53 \pm 0.10$ & $1.26$ & $8.0\cdot10^4$ & $0.51 \pm 0.10$ & $0.92$ & $8.0\cdot10^4$ \\
\textbf{85} & $0.64 \pm 0.08$ & $-0.09$ & $0.65 \pm 0.11$ & $1.6$ & $1.2\cdot10^6$ & $0.64 \pm 0.11$ & $1.28$ & $1.2\cdot10^6$ \\
\textbf{86} & $0.73 \pm 0.08$ & $0.03$ & $0.72 \pm 0.12$ & $1.09$ & $7.4\cdot10^4$ & $0.73 \pm 0.12$ & $1.1$ & $7.4\cdot10^4$ \\
\textbf{87} & $0.59 \pm 0.08$ & $0.04$ & $0.58 \pm 0.11$ & $1.38$ & $1.8\cdot10^4$ & $0.59 \pm 0.11$ & $1.27$ & $1.8\cdot10^4$ \\
\textbf{88} & $0.64 \pm 0.08$ & $-0.41$ & $0.67 \pm 0.11$ & $0.82$ & $1.7\cdot10^5$ & $0.61 \pm 0.11$ & $0.91$ & $1.7\cdot10^5$ \\
\textbf{89} & $0.60 \pm 0.08$ & $-0.18$ & $0.62 \pm 0.11$ & $1.31$ & $2.0\cdot10^5$ & $0.59 \pm 0.11$ & $1.07$ & $2.0\cdot10^5$ \\

